Constraint-Based Software Diversification for Efficient Mitigation of Code-Reuse Attacks

Modern software deployment process produces software that is uniform, and hence vulnerable to large-scale code-reuse attacks. Compiler-based diversification improves the resilience and security of software systems by automatically generating different assembly code versions of a given program. Existing techniques are efficient but do not have a precise control over the quality of the generated code variants. This paper introduces Diversity by Construction (DivCon), a constraint-based compiler approach to software diversification. Unlike previous approaches, DivCon allows users to control and adjust the conflicting goals of diversity and code quality. A key enabler is the use of Large Neighborhood Search (LNS) to generate highly diverse assembly code efficiently. Experiments using two popular compiler benchmark suites confirm that there is a trade-off between quality of each assembly code version and diversity of the entire pool of versions. Our results show that DivCon allows users to trade between these two properties by generating diverse assembly code for a range of quality bounds. In particular, the experiments show that DivCon is able to mitigate code-reuse attacks effectively while delivering near-optimal code (< 10% optimality gap). For constraint programming researchers and practitioners, this paper demonstrates that LNS is a valuable technique for finding diverse solutions. For security researchers and software engineers, DivCon extends the scope of compiler-based diversification to performance-critical and resource-constrained applications.

==> data/selected.csv <==
id,app-id,app,module,function,hexagon-blocks,hexagon-ins,hexagon-ins-per-block,hexagon-max-ins-in-block,hexagon-copy-ins-percent,hexagon-call-ins-percent,hexagon-remat-ins-percent,hexagon-weighted-ins-per-bundle,hexagon-temps,hexagon-spilled-temps-percent,hexagon-temp-width-cv,hexagon-regclasses,arm-blocks,arm-ins,arm-ins-per-block,arm-max-ins-in-block,arm-copy-ins-percent,arm-call-ins-percent,arm-remat-ins-percent,arm-weighted-ins-per-bundle,arm-temps,arm-spilled-temps-percent,arm-temp-width-cv,arm-regclasses,mips-blocks,mips-ins,mips-ins-per-block,mips-max-ins-in-block,mips-copy-ins-percent,mips-call-ins-percent,mips-remat-ins-percent,mips-weighted-ins-per-bundle,mips-temps,mips-spilled-temps-percent,mips-temp-width-cv,mips-regclasses,ins-avg,ins-std,ins-per-block-mean,ins-per-block-std,spilled-temps-percent-mean,spilled-temps-percent-std,call-ins-percent-mean,call-ins-percent-std,min-ins,max-ins,max-ins-in-block
gcc.alias.get_frame_alias_set,4,gcc,alias,get_frame_alias_set,5,17,3.4000000000,5,0.0588235294,0.0000000000,0.0000000000,1.3300000000,15,0.0000000000,0.0000000000,2,6,22,3.6666666667,5,0.1363636364,0.0000000000,0.0000000000,1.0000000000,15,0.0000000000,0.0000000000,3,5,20,4.0000000000,6,0.0500000000,0.0000000000,0.0000000000,1.0000000000,17,0.0000000000,0.0000000000,1,19.6666666667,2.0548046677,3.6824859967,0.2454524670,0.0000000000,0.0000000000,0.0000000000,0.0000000000,17,22,6
gcc.expmed.ceil_log2,4,gcc,expmed,ceil_log2,1,10,10.0000000000,10,0.4000000000,0.1000000000,0.0000000000,2.5000000000,34,0.0000000000,0.0000000000,1,1,10,10.0000000000,10,0.4000000000,0.1000000000,0.0000000000,1.0000000000,11,0.0000000000,0.0000000000,1,1,14,14.0000000000,14,0.4285714286,0.0714285714,0.0000000000,1.0000000000,15,0.0000000000,0.0000000000,1,11.3333333333,1.8856180832,11.1981005732,1.8856180832,0.0000000000,0.0000000000,0.0903925224,0.0134687006,10,14,14
gcc.jump.unsigned_condition,4,gcc,jump,unsigned_condition,8,27,3.3750000000,9,0.1851851852,0.0370370370,0.1428571429,1.4117650000,51,0.0000000000,0.0000000000,2,3,18,6.0000000000,9,0.2777777778,0.0555555556,0.0769230769,1.0000000000,16,0.0000000000,0.0000000000,3,3,24,8.0000000000,12,0.2916666667,0.0416666667,0.0588235294,1.0000000000,24,0.0000000000,0.0000000000,1,23.0000000000,3.7416573868,5.5078799895,1.8938863629,0.0000000000,0.0000000000,0.0447235309,0.0078688573,18,27,12
gcc.rtlanal.parms_set,4,gcc,rtlanal,parms_set,5,20,4.0000000000,6,0.1000000000,0.0000000000,0.0000000000,1.2811790000,18,0.0000000000,0.0000000000,2,5,22,4.4000000000,6,0.0909090909,0.0000000000,0.0000000000,1.0000000000,13,0.0000000000,0.0000000000,3,5,25,5.0000000000,8,0.0800000000,0.0000000000,0.0000000000,1.0000000000,22,0.0000000000,0.0000000000,1,22.3333333333,2.0548046677,4.4513617785,0.4109609335,0.0000000000,0.0000000000,0.0000000000,0.0000000000,20,25,8
gcc.xexit.xexit,4,gcc,xexit,xexit,3,12,4.0000000000,5,0.1666666667,0.1666666667,0.0000000000,1.8000000000,60,0.0000000000,0.0000000000,2,3,13,4.3333333333,6,0.1538461538,0.1538461538,0.0000000000,1.0000000000,13,0.0000000000,0.0000000000,3,3,17,5.6666666667,7,0.2941176471,0.1176470588,0.0000000000,1.0000000000,19,0.0000000000,0.0000000000,1,14.0000000000,2.1602468995,4.6228844353,0.7200822998,0.0000000000,0.0000000000,0.1458641321,0.0207569586,12,17,7
gobmk.board.get_last_player,6,gobmk,board,get_last_player,3,10,3.3333333333,5,0.1000000000,0.0000000000,0.0000000000,1.3750000000,10,0.0000000000,0.0000000000,2,4,13,3.2500000000,4,0.1538461538,0.0000000000,0.0000000000,1.0000000000,10,0.0000000000,0.0000000000,3,3,13,4.3333333333,6,0.0769230769,0.0000000000,0.0000000000,1.0000000000,12,0.0000000000,0.0000000000,1,12.0000000000,1.4142135624,3.6139184960,0.4922234763,0.0000000000,0.0000000000,0.0000000000,0.0000000000,10,13,6
gobmk.owl_attackpat.autohelperowl_attackpat68,6,gobmk,owl_attackpat,autohelperowl_attackpat68,1,24,24.0000000000,24,0.3750000000,0.0416666667,0.1111111111,2.8333330000,44,0.0000000000,0.0000000000,1,1,27,27.0000000000,27,0.3703703704,0.0370370370,0.1052631579,1.0000000000,25,0.0000000000,0.0000000000,3,1,30,30.0000000000,30,0.4000000000,0.0333333333,0.0952380952,1.0000000000,28,0.0000000000,0.0000000000,1,27.0000000000,2.4494897428,26.8924445226,2.4494897428,0.0000000000,0.0000000000,0.0373400790,0.0034090621,24,30,30
gobmk.owl_defendpat.autohelperowl_defendpat421,6,gobmk,owl_defendpat,autohelperowl_defendpat421,1,16,16.0000000000,16,0.4375000000,0.0625000000,0.0000000000,1.8000000000,40,0.0000000000,0.0000000000,1,1,20,20.0000000000,20,0.3500000000,0.0500000000,0.0000000000,1.0000000000,21,0.0000000000,0.0000000000,2,1,23,23.0000000000,23,0.3913043478,0.0434782609,0.0000000000,1.0000000000,24,0.0000000000,0.0000000000,1,19.6666666667,2.8674417557,19.4625530937,2.8674417557,0.0000000000,0.0000000000,0.0519632008,0.0078923989,16,23,23
gobmk.owl_vital_apat.autohelperowl_vital_apat34,6,gobmk,owl_vital_apat,autohelperowl_vital_apat34,1,21,21.0000000000,21,0.4285714286,0.0476190476,0.1333333333,2.6000000000,42,0.0000000000,0.0000000000,1,1,23,23.0000000000,23,0.4347826087,0.0434782609,0.1333333333,1.0000000000,22,0.0000000000,0.0000000000,3,1,27,27.0000000000,27,0.4444444444,0.0370370370,0.1111111111,1.0000000000,26,0.0000000000,0.0000000000,1,23.6666666667,2.4944382578,23.5431697586,2.4944382578,0.0000000000,0.0000000000,0.0427023516,0.0043539819,21,27,27
gobmk.patterns.autohelperpat1088,6,gobmk,patterns,autohelperpat1088,1,23,23.0000000000,23,0.3913043478,0.0434782609,0.1176470588,2.5000000000,45,0.0000000000,0.0000000000,1,1,27,27.0000000000,27,0.3703703704,0.0370370370,0.1000000000,1.0000000000,27,0.0000000000,0.0000000000,3,1,29,29.0000000000,29,0.4137931034,0.0344827586,0.1111111111,1.0000000000,29,0.0000000000,0.0000000000,1,26.3333333333,2.4944382578,26.2163684638,2.4944382578,0.0000000000,0.0000000000,0.0383257949,0.0037849522,23,29,29
h264ref.sei.UpdateRandomAccess,8,h264ref,sei,UpdateRandomAccess,1,11,11.0000000000,11,0.0000000000,0.0000000000,0.0000000000,2.2000000000,8,0.0000000000,0.0000000000,2,3,18,6.0000000000,8,0.1111111111,0.0000000000,0.0000000000,1.0000000000,12,0.0000000000,0.0000000000,3,3,16,5.3333333333,8,0.0000000000,0.0000000000,0.0000000000,1.0000000000,12,0.0000000000,0.0000000000,1,15.0000000000,2.9439202888,7.1028390190,2.5288459282,0.0000000000,0.0000000000,0.0000000000,0.0000000000,11,18,11
h264ref.vlc.symbol2uvlc,8,h264ref,vlc,symbol2uvlc,1,14,14.0000000000,14,0.1428571429,0.0000000000,0.0769230769,1.7142860000,13,0.0000000000,0.0000000000,1,1,14,14.0000000000,14,0.1428571429,0.0000000000,0.0833333333,1.0000000000,12,0.0000000000,0.0000000000,2,1,15,15.0000000000,15,0.1333333333,0.0000000000,0.0769230769,1.0000000000,13,0.0000000000,0.0000000000,1,14.3333333333,0.4714045208,14.3261886479,0.4714045208,0.0000000000,0.0000000000,0.0000000000,0.0000000000,14,15,15
hmmer.tophits.AllocFancyAli,9,hmmer,tophits,AllocFancyAli,1,21,21.0000000000,21,0.2380952381,0.0476190476,0.1875000000,1.7500000000,36,0.0000000000,0.0000000000,1,1,22,22.0000000000,22,0.2272727273,0.0454545455,0.1176470588,1.0000000000,14,0.0000000000,0.0000000000,2,1,25,25.0000000000,25,0.2800000000,0.0400000000,0.1111111111,1.0000000000,17,0.0000000000,0.0000000000,1,22.6666666667,1.6996731712,22.6070265394,1.6996731712,0.0000000000,0.0000000000,0.0443529396,0.0032056724,21,25,25
mesa.api.glIndexd,14,mesa,api,glIndexd,1,14,14.0000000000,14,0.3571428571,0.1428571429,0.0000000000,1.8000000000,62,0.0000000000,0.5000000000,2,1,11,11.0000000000,11,0.3636363636,0.0909090909,0.0000000000,1.0000000000,10,0.0000000000,0.3535530000,5,1,14,14.0000000000,14,0.2857142857,0.0714285714,0.0000000000,1.0000000000,14,0.0000000000,0.3779640000,3,13.0000000000,1.4142135624,12.9247665008,1.4142135624,0.0000000000,0.0000000000,0.1013226652,0.0301480266,11,14,14
mesa.api.glVertex2i,14,mesa,api,glVertex2i,1,25,25.0000000000,25,0.4400000000,0.1200000000,0.1000000000,2.4285710000,97,0.0000000000,0.0000000000,1,1,23,23.0000000000,23,0.3913043478,0.0434782609,0.0625000000,1.0000000000,22,0.0000000000,0.0000000000,3,1,23,23.0000000000,23,0.3478260870,0.0434782609,0.0588235294,1.0000000000,22,0.0000000000,0.0000000000,2,23.6666666667,0.9428090416,23.6489605910,0.9428090416,0.0000000000,0.0000000000,0.0683862204,0.0360726938,23,25,25
sphinx3.glist.glist_tail,21,sphinx3,glist,glist_tail,4,12,3.0000000000,5,0.1666666667,0.0000000000,0.0000000000,1.9860630000,12,0.0000000000,0.0000000000,2,5,14,2.8000000000,5,0.2142857143,0.0000000000,0.0000000000,0.9734150000,9,0.0000000000,0.0000000000,3,4,10,2.5000000000,4,0.2000000000,0.0000000000,0.0000000000,0.9721250000,9,0.0000000000,0.0000000000,1,12.0000000000,1.6329931619,2.7610047111,0.2054804668,0.0000000000,0.0000000000,0.0000000000,0.0000000000,10,14,5
sphinx3.profile.ptmr_init,21,sphinx3,profile,ptmr_init,1,10,10.0000000000,10,0.1000000000,0.0000000000,0.0000000000,2.2500000000,2,0.0000000000,0.0000000000,1,1,11,11.0000000000,11,0.0909090909,0.0000000000,0.0000000000,1.0000000000,2,0.0000000000,0.0000000000,2,1,10,10.0000000000,10,0.1000000000,0.0000000000,0.0000000000,1.0000000000,1,1.0000000000,0.0000000000,1,10.3333333333,0.4714045208,10.3237134824,0.4714045208,0.2599210499,0.4714045208,0.0000000000,0.0000000000,10,11,11


==> review_reply.txt <==
Thank you for the in-depth consideration of our paper.

Reviewer 1:

- In the "relax rate", is it a fixed 70% of the variables relaxed each iteration, or, as is quite common in LNS, a random number *up to* 70%? (Often relaxing a smaller number of variables can be advantageous)

Our approach relaxes each variable with a given probability (70%), following the default strategy provided by Gecode (see Section 9.4.5 in "Modeling and Programming with Gecode" by Schulte et al., 2010). We will clarify this in the paper.

Reviewer 2:

- Usually LNS maintains ... For example maximize: min(0, delta(y)-h).

Thanks for the suggestion! Indeed, that could potentially improve the algorithm for larger values of h. We will consider it as future work.

- Levenshtein Distance between 5a and 5b. There is also difference in the register ($t0 vs $t1), it is not taken into account?

No, the distances we define consider only the instruction schedule. However, the generated program variants may differ also in the register assignments. Including register allocation in the distance could increase diversity and is part of future work.

